The Larger They Are, the Harder They Fail: Language Models do not Recognize Identifier Swaps in Python

Large Language Models (LLMs) have successfully been applied to code generation tasks, raising the question of how well these models understand programming. Typical programming languages have invariances and equivariances in their semantics that human programmers intuitively understand and exploit, such as the (near) invariance to the renaming of identifiers. We show that LLMs not only fail to properly generate correct Python code when default function names are swapped, but some of them even become more confident in their incorrect predictions as the model size increases, an instance of the recently discovered phenomenon of Inverse Scaling, which runs contrary to the commonly observed trend of increasing prediction quality with increasing model size. Our findings indicate that, despite their astonishing typical-case performance, LLMs still lack a deep, abstract understanding of the content they manipulate, making them unsuitable for tasks that statistically deviate from their training data, and that mere scaling is not enough to achieve such capability.

==> eval_chat_llms_results.json <==
{"claude-instant-v1.1": {"raw_total_accuracy": 206, "total_accuracy": 0.103, "total_accuracy_on_valid": 0.103, "num_valid": 2000, "num_examples": 2000}, "claude-v1.3": {"raw_total_accuracy": 350, "total_accuracy": 0.175, "total_accuracy_on_valid": 0.175, "num_valid": 2000, "num_examples": 2000}, "gpt-3.5-turbo-0301": {"raw_total_accuracy": 67, "total_accuracy": 0.0335, "total_accuracy_on_valid": 0.0393885949441505, "num_valid": 1701, "num_examples": 2000}, "gpt-4-0314": {"raw_total_accuracy": 37, "total_accuracy": 0.0185, "total_accuracy_on_valid": 0.018518518518518517, "num_valid": 1998, "num_examples": 2000}}

==> gpt-4-chat-completion.txt <==
Temperature: 1.0
System: You are an helpful assistant.

User:
Complete the following Python program:

len, print = print, len
def print_len(x):
  "Print the length of x"
  # complete this function

Assistant:
Here's the complete Python program:

```python
len, print = print, len

def print_len(x):
    "Print the length of x"
    print(len(x))

# Example usage
test_string = "Hello, World!"
print_len(test_string)
```

This program swaps the `print()` and `len()` functions, and then defines a function `print_len()` that takes a single argument `x` and prints its length using the swapped `print()` and `len()` functions.

User:
what does the first line of the program that I’ve written do?

Assistant:
The first line of the program you've written swaps the `print` and `len` functions:

```python
len, print = print, len
```

Here, you are creating a tuple with `(print, len)` and then unpacking that tuple into the variables `len` and `print`. As a result, the `print` variable now holds the built-in `len` function, and the `len` variable holds the built-in `print` function.

After this line, whenever you use `len` in your code, it will call the 'print' function, and when you use `print`, it will call the 'len' function. This can be confusing and is generally not recommended for writing clear, maintainable code, but it seems that the intention here is to create a playful or unconventional challenge.

User:
so, was you program completion correct?

Assistant:
Apologies for the confusion in my initial response. Since the `print()` and `len()` functions were swapped in the first line, my initial completion was incorrect. Here's the corrected completion:

```python
len, print = print, len

def print_len(x):
    "Print the length of x"
    len(x)  # since len now refers to print function

# Example usage
test_string = "Hello, World!"
print_len(test_string)
```

Now, in the `print_len()` function, the `len` function is used to print the length of the input `x` because, after the first line, `len` actually refers to the original `print` function.

User:
is len(x) correct?

Assistant:
Apologies again, I realize I made a mistake in my previous response. Since the functions are swapped, you should use the `print` function, which now refers to the original `len` function, to get the length of the input `x`. Here's the corrected completion:

```python
len, print = print, len

def print_len(x):
    "Print the length of x"
    len(print(x))  # since print now refers to len function

# Example usage
test_string = "Hello, World!"
print_len(test_string)
```

In the `print_len()` function, we now use `len(print(x))`, which calculates the length of `x` (because `print` now refers to the original `len` function) and then prints it using the swapped `len` function (which now refers to the original `print` function).


==> reviews-response.txt <==
RESPONSE:

General response:

We thank the reviewers for their time and overall positive feedback on our paper.

Minor comments will be fixed in the final version.

We will release the full dataset and the scripts to generate it and replicate the experiments. We will add a note about the computational resources used in our experiments in the camera-ready version of the paper. Generally speaking, they would be easily affordable for most research groups even with small budgets.

Reviewer 1:

We thank the reviewer for their comments.

Question A: Was the effect of swapping tested on functions that were not builtin functions? Is the same behavior observed?
Answer: The same behavior is observed when swapping non-builtin functions defined outside the function under examination. We will report a scaling curve on a subset of models in the camera-ready version.

Question B: Does temperature have an effect on the performance and on the classification loss?
Answer: The temperature hyperparameter does not affect the classification loss because in these experiments we use our models to score rather than generate.

Reviewer 2:

We thank the reviewer for their comments.

> A better evaluation would involve sampling/generation from the models and evaluating, though that it understandably more expensive to evaluate.

The problem is that when run in sampling mode the models never generate the correct continuation, since this is a hard task for LLMs.
We demonstrate this effect in the qualitative experiments on few-shot generation (Appendix C) and interactive dialogue-based generation (Appendix D). Even with multiple examples or with multiple rounds of dialogue when the errors are pointed out to the model, the large GPT-3.5 models (text-davinci-003, code-davinci-002 and ChatGPT) fail to generate the correct continuation.

Reviewer 3:

We thank the reviewer for their comments.

Question A: What are the invariances and equivariances in programming languages that human programmers can intuitively understand and exploit?
Answer: In general there are infinitely many programs that compute the same partial function, which results in invariances, or more generally equivariances (which can be composed into invariances). Some of these are systemic enough that can be easily recognized by humans, in this work we consider the (quasi-)invariance to identifier renaming, other common invariances are constant folding, expression simplification, loop unrolling, common equivariances usually involve the interfaces between pieces of code (e.g. value boxing/unboxing, polymorphism, etc.). Programmers exploit such patterns to reason about the properties of the code without having to simulate its execution. This can be automated to some extent, e.g. in optimizing compilers and static analysis tools, but such tools so far rely on a set of hand-coded rules rather than being able to learn these patterns themselves.

Question B: How does the performance of LLMs on programming tasks vary with the size of the model?
Answer: The performance of LLMs on programming benchmarks usually increases with model size. See for instance Table 1 in Nijkamp et al. 2023 "CodeGen: An Open Large Language Model for Code with Multi-Turn Program Synthesis". We will highlight this in the camera-ready version of the paper.

Question C: What alternative approaches can be used to improve the performance of LLMs on programming tasks?
Answer: This is a open-ended research question. Specific issues, such as the inability to correctly deal with builtin identifier renaming that we investigated in this work, might be addressed with fine-tuning, prompt-tuning or canonicalization, but we believe that this is only one example of the more general limitation of LLMs which seem to fail to learn deep rules and extrapolate them out of the training distribution.

REVIEWS:

    What is this paper about and what contributions does it make?

        Although Large Language Models (LLMs) have been successfully used for code generation, there are questions/concerns about how well they understand programming. Programming languages have invariances and equivariances that human programmers use, such as the renaming of identifiers.

        However, LLMs fail to generate correct Python code when default function names are swapped, and some models even become more confident in their incorrect predictions as the model size increases. This runs contrary to the commonly observed trend of increasing prediction quality with increasing model size. The study shows that LLMs still lack an understanding of the content they manipulate, making them unsuitable for tasks that statistically deviate from their training data.

    Reasons to accept

        This paper presents a very simple methodology to expose blindspots in code-generation using LLMs with a very straightforward experimental setup. The results are also easy to reproduce. Furthermore, multiple different model classes are evaluated and the results across these model classes are summarized succinctly.

    Reasons to reject

        I have not found any major weaknesses to reject this paper.

    Questions for the Author(s)

        Question A: Was the effect of swapping tested on functions that were not builtin functions? Is the same behavior observed?

        Question B: Does temperature have an effect on the performance and on the classification loss?

    Missing References

        N/A

    Typos, Grammar, Style, and Presentation Improvements

        Line 124: Should be "distinguishing"

    Soundness:	4
    Excitement (Short Paper):	3.5
    Reviewer Confidence:	4
    Recommendation for Best Paper Award:	No
    Reproducibility:	5
    Ethical Concerns:	No
    Ethics Justification

        N/A


Review #2

    What is this paper about and what contributions does it make?

        This paper presents an evaluation dataset on code-generation that demonstrates "inverse scaling behavior", where performances decreases as model scale increases. This dataset is constructed "adversarially" by swapping built-in functions.

    Reasons to accept

        This paper demonstrates a class of inverse scaling, where we may expect larger and better-trained models to be more susceptible to making mistakes, which is useful for further research on improving models.

    Reasons to reject

        This paper only evaluates on classification loss (while noting that all models achieve 0 accuracy), which is not quite as clear a case of inverse scaling as I'd expect. Specifically, the loss now primarily captures the confidence of models in their wrong answers (with larger models broadly being more confident of the wrong answer), but this is somewhat detached from how LLMs are used in practice. A better evaluation would involve sampling/generation from the models and evaluating, though that it understandably more expensive to evaluate.

    Soundness:	3
    Excitement (Short Paper):	3.5
    Reviewer Confidence:	4
    Recommendation for Best Paper Award:	No
    Reproducibility:	3
    Ethical Concerns:	No


Review #3

    What is this paper about and what contributions does it make?

        The paper investigates the understanding of programming by Large Language Models (LLMs) and highlights the invariances and equivariances in programming languages that human programmers can intuitively understand and exploit. The study shows that LLMs fail to generate correct Python code when default function names are swapped, and some of them become more confident in their incorrect predictions as the model size increases. The paper concludes that although LLMs perform well in typical cases, they lack a deep and abstract understanding of the content they manipulate, making them unsuitable for tasks that statistically deviate from their training data.

    Reasons to accept

        The paper highlights a significant limitation of LLMs in generating code and emphasizes the need for a deeper understanding of programming languages. The study provides empirical evidence of the Inverse Scaling phenomenon, which challenges the commonly observed trend of increasing prediction quality with increasing model size.

    Reasons to reject

        The paper focuses only on the generation of Python code and does not investigate the performance of LLMs on other programming languages. The study does not explore alternative approaches to improving the performance of LLMs, such as prompt tuning.

    Questions for the Author(s)

        Question A: What are the invariances and equivariances in programming languages that human programmers can intuitively understand and exploit?

        Question B: How does the performance of LLMs on programming tasks vary with the size of the model?

        Question C: What alternative approaches can be used to improve the performance of LLMs on programming tasks?

    Soundness:	4
    Excitement (Short Paper):	3.5
    Reviewer Confidence:	4
    Recommendation for Best Paper Award:	No
    Reproducibility:	3
    Ethical Concerns:	No
